Sequence Discriminative Training for Deep Learning based Acoustic Keyword Spotting

Speech recognition is a sequence prediction problem. Besides employing various deep learning approaches for framelevel classification, sequence-level discriminative training has been proved to be indispensable to achieve the state-of-the-art performance in large vocabulary continuous speech recognition (LVCSR). However, keyword spotting (KWS), as one of the most common speech recognition tasks, almost only benefits from frame-level deep learning due to the difficulty of getting competing sequence hypotheses. The few studies on sequence discriminative training for KWS are limited for fixed vocabulary or LVCSR based methods and have not been compared to the state-of-the-art deep learning based KWS approaches. In this paper, a sequence discriminative training framework is proposed for both fixed vocabulary and unrestricted acoustic KWS. Sequence discriminative training for both sequence-level generative and discriminative models are systematically investigated. By introducing word-independent phone lattices or non-keyword blank symbols to construct competing hypotheses, feasible and efficient sequence discriminative training approaches are proposed for acoustic KWS. Experiments showed that the proposed approaches obtained consistent and significant improvement in both fixed vocabulary and unrestricted KWS tasks, compared to previous frame-level deep learning based acoustic KWS methods.

==> reviews/all.txt <==
03-Aug-2017

Mr. Kai Yu
Shanghai Jiao Tong University
800
DongChuan Road
Shanghai
Shanghai
China
200240


Paper:T-ASL-06313-2017, "Sequence Discriminative Training for Deep Learning based Keyword Spotting"

Dear Mr. Kai Yu,

I am writing to you concerning the above referenced manuscript, which you submitted to the IEEE Transactions on Audio, Speech and Language Processing.

Based on the enclosed set of reviews, your manuscript requires a MAJOR REVISION (RQ).

Your revised manuscript must be submitted back to ScholarOne Manuscripts https://mc.manuscriptcentral.com/tasl-ieee no later than 6 weeks from the date of this letter together with a required point-by-point reply that explains how you addressed the reviewers' comments. If we do not receive your revised manuscript within 6 weeks from the date of this letter, your manuscript will be considered withdrawn.

After you finish revising your manuscript, please log into your Author Center at https://mc.manuscriptcentral.com/tasl-ieee to upload the new file(s) to your submission. You will find your manuscript title listed under "Manuscripts with Decisions."  Under "Actions," click on "Create a Revision.¡±

When submitting your revised manuscript, please make sure to also upload your required ¡°response-to-reviewers¡± file. You can upload this file in the section marked ¡°Respond to the Decision Letter¡± or to the ¡°File Upload¡± section. It must be uploaded as a separate file from your manuscript file. Please do NOT upload it to the ¡°cover letter¡± field as the AE/reviewers do not have access to that section.

Please remember that the Associate Editor should only decide RQ (major revision) once during the peer review process of any paper. Subsequent decisions after one RQ should be AQ, A, or R only.

If you have any questions regarding the reviews, please contact me. Any other inquiries should be directed to Kathy Jackson.

NOTE ¨C Open Access:
The publication is a hybrid journal, allowing either Traditional manuscript submission or Open Access (author-pays OA) manuscript submission. Upon submission of your final files, if you choose to have your manuscript be an Open Access article, you commit to pay the discounted OA fee if your manuscript is accepted for publication in order to enable unrestricted public access. As of 01 January 2017, the OA fee is $1,950. Any other application charges (such as charge for the use of color in the print format) will be billed separately once the manuscript formatting is complete but prior to the publication. If you would like your manuscript to be a Traditional submission, your article will be available to qualified subscribers and purchasers via IEEE Xplore. No OA payment is required for Traditional submission.

NOTE ¨C Overlength manuscripts:
The final submitted version of your manuscript may not exceed 16 pages in the double-column, single-spaced format including figures, photos, and bios. If your paper is accepted, it will not be sent to production if it exceeds this limit. Additionally, any manuscript that exceeds 10 pages in double-column format will be charged mandatory overlength fees. The rate is $220/page starting on page 11 of a published manuscript.

================================================


Best regards,

Dr. Tara Sainath
Associate Editor
IEEE Transactions on Audio, Speech and Language Processing
tsainath@google.com

Kathy Jackson
Coordinator Society Publications
IEEE Signal Processing Society
k.jackson@ieee.org
 
Reviewer Comments:

Reviewer: 1

Recommendation: RQ - Review Again After Major Changes

Comments:
Dear authors,

your paper has 2 issues that makes it hard to assess

a) poor presentation
b) poor English

Starting with (b). Please do not use words and expressions you do not how to use. This includes "i.e.", "Besides,", "fold", "spans", "deteriorated", "Notably,", "Thereby,", "Specifically,". Every single use of these words is incorrect. There are numerous other non-English phrases. Could all authors please read it through?

I personally do not understand why would you waste so much space and reader's time talking about sequence discriminative training of generative and discriminative models. There are theses written about it. Moreover, your presentation is not correct in many cases. For example equation (6) is wrong. I would suggest you to focus on sequence discriminative training in what you call acoustic keyword spotting. How it is different from the standard one? What are the challenges? 

The remaining comments are in a chronological order.

1) Your abstract assumes that KWS is equivalent to acoustic keyword spotting. For many people familiar with lattice based keyword search the current form makes little sense.

2) Section 1, line 20. Large vocabulary is not a requirement, c.f., VLLP task in Babel program.

3) Section 1, line 26. Which special characteristics you are talking about?

4) Section 1, line 60. All your models are sequence models. Please call them generative and discriminative models. This saves space and overhead.

5) Section 1, next to last paragraph. Impossible to understand.

6) Section 2.A. Cannot follow at all.

7) Section 2.B. line 47. Call it prior not likelihood to be consistent with what you say later. 

8) Section 3.A. I do not understand the point you are making in the first paragraph nor why do you think it is correct.

9)  Section 3.A. Second paragraph. I do not understand "is defined for the conditional probability". Observation likelihoods not probabilities. Do not introduce q_s^{(l)} earlier than it is needed. I do not need equation 5, it is confusing and an overhead. Estimated by not from.

10) Section 3.A. Third paragraph. First sentence is not English. Equation 6 and 7 are wrong. 

11) Section 3.B. Second paragraph. W denotes a competing hypothesis. The distribution not of. 

12) Section 3.B. Third paragraph. Standard theory made hard to follow.

13) Section 3.B. Fourth paragraph. Hard to follow because you have not properly introduced acoustic keyword spotting. 

14) Section 3.C. First paragraph. The last sentence is not English.

15) Please refrain from using adjective "elaborate". Everything you do involves some labor. 

16) Section 4.A. Please say what is different. Please present in a comprehensible way without using Kaldi jargon. 

17) Section 4.B. Impossible to follow.

18) Section 5.A. Equation 25 not helpful. 

19) Section 5.C. Ton of work on this topic. Why not to focus on the important for you part - acoustic keyword spotting. Global blank is not a limitation in CTC.

20) Page 8. Line 8 wrong statement. Line 10 do not understand. Footnote 4 repetitive and confusing. Line 35 is a typo "i.e. It is". 

21) Page 9 line 35. "Wave time" is not English.

Additional Questions:
1. Is the topic appropriate for publication in these transactions?: Adequate Match

1. Is the paper technically sound?: 

2. How would you rate the technical novelty of the paper?: Somewhat Novel

3. Is the contribution significant?: Incremental

4. Is the coverage of the topic sufficiently comprehensive and balanced?: Important Information is missing or superficially treated

5. Rate the Bibliography: Satisfactory

1. How would you rate the overall organization of the paper?: Poor

2. Are the title and abstract satisfactory?: No

3. Is the length of the paper appropriate? If not, recommend what should be added or eliminated.: Yes

4. Are symbols, terms, and concepts adequately defined?: No

5. How do you rate the English usage?: Poor


Reviewer: 2

Recommendation: RQ - Review Again After Major Changes

Comments:
This article shows, for acoustic keyword spotting without a language model, neural network acoustic models with sequence discriminative training can improve performance over the ones with cross entropy training, in both tasks with fixed and unrestricted vocabulary. It compares various sequence training criteria including sMBR, MMI/bMMI and CTC, which are applied to both word and subword targets. In fixed vocabulary keyword spotting, the authors also show a non-uniform MMI criterion with more weights on keyword gradients than non-keyword ones, can further improve system performance.

In general, this work is interesting and the results are promising. However, motivations are missing for some of the technical aspects. I have a number of questions and comments that the authors should address in a major revision.

First, here are some high-level comments/suggestions:

[1] The authors compare "sequence discriminative training" on two types of sequence models, which they termed "generative sequence models (GSM)" and "discriminative sequence models (DSM)". However, the underlying acoustic models for both cases they investigate are discriminative neural networks, instead of generative models. When a neural network AM is used together with an HMM or an LM, it is used as a "hybrid" model, derived from Bayes' theorem. But it neither models the likelihood of the observations (the scaled posterior is proportional but not equal to the likelihood), nor generates the observations, unlike GMMs. Therefore it is confusing to call them "generative sequence models". In addition, as is pointed out in the literature including Sak et al. "Fast and Accurate Recurrent Neural Network Acoustic Models for Speech Recognition" Interspeech 2015, the state priors can be baked into the softmax biases before sequence training. The main difference between what the authors called GSM and DSM for sequence training is really the use of an HMM and/or an LM.

Furthermore, the motivation for classifying sequence models into these two categories is unclear. If the purpose is to investigate discriminative sequence training when the underlying AM is used as a hybrid model vs. a direct discriminative model, shouldn't the AM be fixed in both cases? However, the authors use BLSTM or TDNN for LF-MMI, but unidirectional LSTM for CTC, and the neural network models for CE and CE+sMBR are not even described in the unrestricted KWS experiments. It is unclear what leads to performance difference, whether it is the network architecture, the discriminative sequence training approach, or the language model.

Therefore, I would suggest the authors to avoid classifying the models into GSM vs. DSM. Just simply compare different discriminative sequence training approaches directly with the same network architecture, and focus on their comparison with an application to acoustic KWS.

[2] The authors claim "it is the first systematic comparison between GSM framework and DSM framework in sequence discriminative training, especially with the application on KWS" [Sec. I, page 2, line 5-8, 1st col.]. It may not have been done for acoustic KWS before. However, in ASR, CTC has clearly been compared against CE+sMBR, e.g. by Sak et al. 2015 (same paper above). Though I am not aware of previous work comparing CTC against LF-MMI.

As commented earlier, it would be better to just compare individual sequence training approaches, highlight the differences in training, and evaluate their effects with an application to acoustic KWS.

[3] In the unrestricted KWS experiments, it is interesting to compare CTC against LF-MMI with subword targets. For a more direct comparison, the authors could also apply the CTC topology in Figure 1(b) to LF-bMMI, i.e. to share the blank states across phones. Then the only difference between this LF-bMMI variant and CTC training is the use of a phone LM, which can be shown whether it is useful for acoustic KWS. Please see also comments [36][37] below for more discussions about this related topic.

[4] Although it is a bit counter-intuitive, it is interesting that an AM performs better for acoustic KWS after it is sequence-trained with an LM even though the LM is not used in the actual decoding. I understand this article focuses on acoustic KWS especially in the context of embedded applications. But it would be great to also show how well the system performs when the decoding is consistent with the sequence training, i.e. the LM is also used with the AM in the decoding for KWS. This can be done with a subword LM in the unrestricted KWS experiments. In the literature, using LMs in the filler models or in LVCSR for KWS typically shows better performance. The authors are suggested to also show how much RTF overhead will be added by the LM, which would be a very useful information for why and when acoustic KWS is preferred.

[5] There are significant number of grammatical errors throughout the article. It needs to be proofread carefully.

Below are more detailed comments:

[6] [Title]: a little too generic: sequence discriminative training has been applied to KWS before, e.g. in LVCSR-based approaches. I suggest to limit the scope of "Keyword Spotting" to "Acoustic Keyword Spotting" instead.
[7] [Abstract]: please also restrict the scope to acoustic keyword spotting instead of the more generic KWS, for the same reason above.
[8] [Abstract, page 1, line 29-30, 1st col.]: It is impossible to compare "*all* previous frame-level deep learning approaches". Please specify and summarize what the baseline approaches are compared against in this article.
[9] [Sec. I, page 1, para. 2]: Typically KWS can be categorized into QbyE-based KWS and text-based KWS, based on whether the keyword query is in the form of audio samples or text. LVCSR-based KWS and acoustic KWS are two individual approaches for text-based KWS. So it is a bit strange to categorize them as classes in parallel with QbyE.
[10] [Sec. I, page 1, line 12-14, 2nd col.]: Make it clear that "acoustic keyword spotting" uses *only* an acoustic model without a language model.
[11] [Sec. I, page 1, line 50, 2nd col.]: Clarify what "its" refers to.
[12] [Sec. I, page 1, line 54, 2nd col.]: In what sense the proposed framework is "complete"? Suggest to remove "complete".
[13] [Sec. I, page 1, line 55, 2nd col.]: Sequence training is not new for deep-learning based unrestricted KWS. E.g. a number of papers in the IARPA BABEL program and OpenKWS challenges in recent years use deep-learning-based subword models, which are typically sequence-trained in the conventional way, to do ASR for KWS in order to deal with OOV keywords. Please limit the scope of what is proposed to acoustic KWS without an LM.
[14] [Sec. II-A, page 2, line 2, 2nd col.]: "Model granularity" -> "Acoustic model granularity". Otherwise the granularity for language model is word for LVCSR.
[15] [Sec. II-A, page 2, line 20-21, 2nd col.]: "... find a sequence of labels whose corresponding acoustic and language models best match the input feature". Confusing phrasing since labels don't own specific AMs and LMs. Suggest something like "... find the most likely sequence of labels given the input features according to the acoustic and language models".
[16] [Sec. III-A, page 3, line 38-39, 1st col.]: What are "these kinds of models"?
[17] [Sec. III-A, page 3, eq. (4), 1st col.]: P(o|q) is proportional but not equal to P(q|o) / P(q).
[18] [Sec. III-A, page 3, eq. (5), 2nd col.]: Fig 1(a) uses "q_0, ..., q_4", but eq. (5) uses "q_1, ..., q_5".
[19] [Sec. III-C, page 4, eq. (13), 2nd col.]: P(W_u|L) is not defined in the text. How is it computed?
[20] [Sec. III-C, page 4, line 19-25, 2nd col.]: "doesn't" -> "does not". I don't understand why CTC does not model the non-keyword elements directly if the output targets are subword labels. Is the whole paragraph based on the assumption that the CTC only models keyword output targets at the word level but without a filler target? But the model output target can be defined differently, which shouldn't be an inherent constraint for CTC.
[21] [Sec. IV-A, page 4, line 60, 2nd col.]: How is the subword level language model trained in the experiments? Is it an n-gram phone LM? If so, what is the order n? How many n-grams are kept in the LM after it is trained? Please describe them in the corresponding experiment details sections.
[22] [Sec. IV-A, page 5, line 28, 1st col.]: "in the figure" -> "in Figure 1(b)"
[23] [Sec. IV-A, page 5, Fig. 1(c)]: "Povey Daniel et al. 2016" -> "Povey et al. 2016"
[24] [Sec. IV-B, page 6, line 2-4, 1st col.]: How is l(t,u) actually tuned? Please describe the detailed process here and the actual tuned values for \alpha and \beta in the corresponding experiment details sections.
[25] [Sec. IV-B1, page 6, eq. (23), 1st col.]: Does it mean there is only one specific threshold calculated for each individual keyword? But that doesn't necessarily lead to equal FR rate and FA rate. Then how is EER calculated for this approach (posterior smoothing) in the result tables?
[26] [Sec. IV-B2, page 6] No confidence score is described in the filler-based decoding approach, e.g. likelihood ratio. How is the score computed?
[27] [Sec. IV-B2, page 6, line 24, 2nd col.]: What is in section VI-A1 that is related here?
[28] [Sec. V-A, page 6, line 55-56, 2nd col.]: "short keyword is a substring of a longer keyword": wb should also be useful to reduce false alarms when a short keyword is a substring of a longer word that is non-keyword.
[29] [Sec. V-B3, page 7, 2nd col.]: No information about how the prior statistics are calculated to estimate the thresholds. If it follows what another paper does, please cite. Also, what do you mean by "valid set"? Do you mean "validation set" instead?
[30] [Sec. V-C, page 8, line 2-4, 1st col.]: In subword-level CTC, according to section V-A, aren't the non-keyword elements modeled by subword units?
[31] [Sec. VI-A1, page 8, line 45, 1st col.]: "denoted in the table latter" -> "as is shown in Table I and V". However, only the numbers of parameters are shown. What is the actual network architecture, e.g. number of layers, number of nodes, etc., in both unrestricted and fixed vocabulary KWS experiments?
[32] [Sec. VI-A1, page 8, line 8, 2nd col.]: "wave time" -> "audio time"
[33] [Sec. VI-A2, page 8, Table I]: How many CD stats are used?
[34] [Sec. VI-A2, page 9, Table II]: How is NU-LF-bMMI trained for unrestricted KWS? Was a keyword randomly sampled for each individual training utterance?
[35] [Sec. VI-A3, page 9, Table IV]: Why is MED not applied to GSM? In general, phone confusions should be useful for KWS, especially to reduce FR rate.

[36] [Sec. VI-A4, page 10, line 11-21, 1st col.]: The explanation for why LF-bMMI performs better than CE+sMBR in unrestricted KWS is not very convincing. First of all, the phone LM used in LF-bMMI training is also unavailable in the test stage of KWS, same as the word LM used in CE+sMBR. So the third bullet point does not make much sense. In addition, due to the confounding factors of modified HMM topology, lowered frame rate and CD vs. CI, it is unclear whether the competing hypotheses created by sMBR with a word LM is better or worse than those created by LF-bMMI with a phone LM for KWS. The authors should run sMBR training on a LF-bMMI-trained model with a word LM, to see if it hurts the performance of the original LF-bMMI-trained model.

[37] [Sec. VI-A4, page 10, line 42-49, 1st col.]: Similar to the comment [36] above, the authors are suggested to run sMBR training on a CTC-trained model with a word LM, to compare against the original CTC model, and the LF-bMMI+sMBR model suggested above. For i), why is the decoding lattice used in sequence discriminative training unavailable in KWS? It should be the same as the one in CE+sMBR training. For ii), CTC shouldn't be treated as a generative sequence model even if it is sMBR-trained with a word LM.

[38] [Sec. VI-B2, page 10, Table VI, first row]: For GSM, why is the model unit word instead of word + filler? Then what are the labels for the non-keyword words during training and eval? Shouldn't the model with word + filler be a better baseline than the one with only the word?

[39] [Sec. VI-B2, page 10, Table VI, last row]: How is word-level MED done? The model units are just keyword words + filler, which tend to be very few. The confusion matrix between these units does not sound very useful. Besides, given the description in Section V-B, it seems the authors' implementation of MED is a two-stage process, i.e. the hypothesis search is done after the lattice is generated, which would not meet the online requirement for wakeup-word recognition. However, the search could actually be processed while the lattice is created on the fly.

[40] [Sec. VI-B2, page 11, line 44, 1st col.]: What do "noise peaks" mean here? Are they false triggers of keyword output or filler output?

Additional Questions:
1. Is the topic appropriate for publication in these transactions?: Excellent Match

1. Is the paper technically sound?: No

2. How would you rate the technical novelty of the paper?: Somewhat Novel

3. Is the contribution significant?: Moderately Significant

4. Is the coverage of the topic sufficiently comprehensive and balanced?: Important Information is missing or superficially treated

5. Rate the Bibliography: Satisfactory

1. How would you rate the overall organization of the paper?: Could be improved

2. Are the title and abstract satisfactory?: No

3. Is the length of the paper appropriate? If not, recommend what should be added or eliminated.: Yes

4. Are symbols, terms, and concepts adequately defined?: Not always

5. How do you rate the English usage?: Needs improvement


Reviewer: 3

Recommendation: RQ - Review Again After Major Changes

Comments:
The authors consider unrestricted and restricted keyword spotting (KWS) for spoken document retrieval and wakeword detection, respectively. They adapt the recently developed lattice-free MMI for LVCSR to the KWS setting and propose several small improvements. They also propose adding several additional tokens to CTC based discriminative KWS models to model non-keyword segments and word boundaries. They show improvements in a retrieval task (formed from WSJ) and a wakeword detection task compared to previous approaches.

1) There are numerous grammatical errors throughout the paper. This makes it difficult to follow and impedes understanding.

2) Can the authors include DET (or ROC) curves as is common with other KWS papers?

3) Why was the 3rd post processing approach discussed in II-A not considered for evaluation?

4) The authors claim that "blank is originally proposed in CTC to model the confusion between two label outputs." Can the authors elaborate on what they mean?

5) h_node is defined when pruning the lattice for CTC MED, but is never discussed again. How is this set and does this affect performance?

6) How are the contribution factors for each phone combined to form the threshold in section V-B3. Additively?

7) Footnote 9 is unclear. Is the conclusion that the difference between PB, BP, and BPB is also not significant on the LVCSR dataset?

8) Due to the small dataset size of the experiments in VI-A makes it challenging to evaluate the results without error bars or some measure of statistically significance.

9) For the wakeword detection experiments (VI-B), the baseline uses posterior smoothing. As the authored shows, kw-filler performs much better. Is this a fair baseline comparison?

Additional Questions:
1. Is the topic appropriate for publication in these transactions?: Excellent Match

1. Is the paper technically sound?: Yes

2. How would you rate the technical novelty of the paper?: Somewhat Novel

3. Is the contribution significant?: Incremental

4. Is the coverage of the topic sufficiently comprehensive and balanced?: Yes

5. Rate the Bibliography: Satisfactory

1. How would you rate the overall organization of the paper?: Could be improved

2. Are the title and abstract satisfactory?: Yes

3. Is the length of the paper appropriate? If not, recommend what should be added or eliminated.: Yes

4. Are symbols, terms, and concepts adequately defined?: Yes

5. How do you rate the English usage?: Needs improvement

==> reviews/all_final.txt <==
26-Sep-2017

Mr. Kai Yu
Shanghai Jiao Tong University
800
DongChuan Road
Shanghai
Shanghai
China
200240


Manuscript: T-ASL-06313-2017.R1, "Sequence Discriminative Training for Deep Learning based Acoustic Keyword Spotting".

Dear Mr. Kai Yu,

I am writing to you concerning the above referenced manuscript, which you submitted to the IEEE Transactions on Audio, Speech and Language Processing.

Based on the enclosed set of reviews, I regret to inform you that your manuscript has been rejected for publication.

Please note that according to IEEE Signal Processing Society policy "Handling of Rejected Papers" (http://signalprocessingsociety.org/volunteers/policy-and-procedures-manual), the Society strongly discourages resubmission of rejected manuscripts more than once. Authors should carefully review the aforementioned policy before resubmitting their manuscript.

If you have any questions regarding the reviews, please contact me.  Any other inquiries should be directed to Kathy Jackson.

Thank you for submitting your work to the IEEE Transactions on Audio, Speech and Language Processing. We hope you consider us again in the future.

Sincerely,

Dr. Tara Sainath
Associate Editor
IEEE Transactions on Audio, Speech and Language Processing
tsainath@google.com

Kathy Jackson
Coordinator Society Publications
IEEE Signal Processing Society
k.jackson@ieee.org

Reviewer Comments:

Reviewer: 1

Recommendation: RQ - Review Again After Major Changes

Comments:
Dear authors,

Here are my general comments with specific ones given at the end.

//1) I still do not understand why you are trying to present this work as a comparison of ((sequence) discriminative) training for generative and descriminative models. This is a topic for a thesis not a journal article where only one member from each family is considered in a very restricted set of experiments. Please present this work as a comparison of ((sequence) discriminative) training of HMM and CTC for acoustic KWS. A huge amount of space is wasted presenting, in a highly confusing way, the basics of generative and discriminative models. Please focus on the models of interest and present them clearly. 

//2) I do not think that fundamental to this work aspects such as posterior smoothing and kw-filler have been adequately described. Please focus on the aspects important to understand this work. 

//3) Though there has been effort made to structure this paper overall, I feel most sections lack proper structuring. As such they look like a flood of words that is hard to understand link to anything. 

//4) English still remains a big issue. Please avoid writing long sentences.

//5) Please invest more time in rewriting, restructuring and making this proposal better. Current version has too many issues.

Specific comments:

//Abstract and the rest of this article: Since you are making certain statements that are wrong for lattice based KWS please use "acoustic KWS" whenever possible rather than simply "KWS".

Introduction: You need to mention large margin approaches where only 1 competing sequence is needed for any utterance

//fully comparison - full comparison

//the noise posterior - the noisy posterior?

//equation 1: you cannot use proportionate to in the log domain

//equation 4: no need for o_ut, suffice to use o_t

//equation 5 and 7: the left hand side is similar though the right hand side is different

//equation 6: you are saying P(q_t|O) is estimated by LSTM although I cannot see how given that P(q_t|O) is based on the entire sequence. Either equation or your description is not correct. Please leave the blank out of here, you going to describe it later. It only confuses the reader. 

//equation 9: why would P(L|W) be decided by language model

//equation 11: equality holds for \kappa=1 only, remove 1-st line to define F_{MMI} with kappas in it.
what is P'(W|O)? You have never defined it before.

//equation 12: I do not understand how W is related here.

//Section 3B: you spend 90% space to describe, quite confusingly, basics in discriminative training yet allocated only 10% to what is actually relevant to this work which is unfortunately presented in a poor way.

//equation 11 and 13: please align them correctly

//I believe you mean P(L_u) not P (L) and P (L_u ) after equation 14.

I do not understand what do you mean by "the boosted value is obtained by the best accuracy".

//equation 18: what is "inference label"

//It is impossible to follow 4.B.1, it has no structure, just flow of words, and uses highly confusing notation, please rewrite. 

//equation 24: what does it mean?

//similar model parameters - similar number of model parameters

//What does this mean - "is another fold as in"?

//Do you think conclusions made about results in Table 1 would hold on larger data sets?

//speed is compared to - speed is comparable to

//Please refrain from using "tons of data".

//Table 5: What is the performance of CD + LF-bMMI? 

//"with distance of 1, 3 and 5 meters" - distance from where?

Additional Questions:
1. Is the topic appropriate for publication in these transactions?: Adequate Match

1. Is the paper technically sound?: Yes

2. How would you rate the technical novelty of the paper?: Somewhat Novel

3. Is the contribution significant?: Moderately Significant

4. Is the coverage of the topic sufficiently comprehensive and balanced?: Important Information is missing or superficially treated

5. Rate the Bibliography: Satisfactory

1. How would you rate the overall organization of the paper?: Poor

2. Are the title and abstract satisfactory?: No

3. Is the length of the paper appropriate? If not, recommend what should be added or eliminated.: Yes

4. Are symbols, terms, and concepts adequately defined?: No

5. How do you rate the English usage?: Poor


Reviewer: 2

Recommendation: RQ - Review Again After Major Changes

Comments:
Although the authors have revised the paper for clarity, it still has numerous grammatical errors that make it difficult to read. Without substantial proofreading, I find it hard to recommend acceptance of this manuscript.

The authors now provide significance results for the experiments in VI.A (half of the experiments) which seem to suggest that the dataset is not large enough to draw statistically significant conclusions from. However, the authors claim improvements and substantiate them with potential explanations. Given that the improvements may instead be due to random noise, can the authors clarify?

As reviewer 2 points out, the differences in architecture make it challenging to understand differences in performance. Although the authors claim that TDNN cannot be used for CTC, I believe their claim is instead that it would substantially degrade performance. Can the authors substantiate this with an experiment? It would clarify the DSM results with respect to the baseline.

Additional Questions:
1. Is the topic appropriate for publication in these transactions?: Excellent Match

1. Is the paper technically sound?: Yes

2. How would you rate the technical novelty of the paper?: Somewhat Novel

3. Is the contribution significant?: Incremental

4. Is the coverage of the topic sufficiently comprehensive and balanced?: Yes

5. Rate the Bibliography: Satisfactory

1. How would you rate the overall organization of the paper?: Could be improved

2. Are the title and abstract satisfactory?: Yes

3. Is the length of the paper appropriate? If not, recommend what should be added or eliminated.: Yes

4. Are symbols, terms, and concepts adequately defined?: Yes

5. How do you rate the English usage?: Poor


Reviewer: 3

Recommendation: AQ - Publish With Minor, Required Changes

Comments:
The presentation of the paper has been improved over the last version. However, there are still following issues the authors need to address:

1. In the introduction, the authors still need to be more clear about their contributions. Subword-level LF-MMI and CTC are not new. Word-level CTC with keywords and filler has also been proposed previously by Fernandez et al. 2007, as the authors mentioned. Therefore, the statement in the abstract and introduction that this paper "proposes a sequence discriminative training framework" is not accurate. In my opinion, the main contribution of this paper is to explore the use of recently proposed sequence training approaches on the acoustic model for what the authors called acoustic KWS. The main finding among others is that sequence discriminative training is still useful for subword-level acoustic models for KWS, even though the LM is not available during decoding; but it is not useful for word-level ones. These contributions and findings should be clearly stated in the introduction, which will also make the paper much easier to follow.

//2. [Sec. I, page 1, line 16, 2nd col.]: without language model -> without a language model

//3. [Sec. I, page 2, line 11, 1st col.]: a fully comparison -> remove "fully"

//4. [Sec. I, page 2, line 30-32, 1st col.]: It is confusing to list all 4 components together since they are used in different models. Make the distinction clearly: keywords, filler and wb are used for word-level models; subwords, blank and wb are used for subword-level models.

//5. [Sec. II-A, page 2, line 3, 2nd col.]: out of vocabulary (OOV) -> out-of-vocabulary (OOV) words

//6. [Sec. II-A, page 2, line 10, 2nd col.]: there's -> there is

//7. [Sec. II-A, page 2, line 12, 2nd col.]: strange to list sub-word, phone, tri-phone in parallel since sub-word includes phone and tri-phone.

//8. [Sec. II-A, page 2, line 32, 2nd col.]: what does it mean by "noise posterior output"? Did you mean "wrong hypotheses with high posteriors"?

//9. [Sec. II-A, page 2, footnote 3, 2nd col.]: becomes -> become

//10. [Sec. II-B, page 2, line 41, 2nd col.]: define "NN-HMM".

//11. [Sec. III-A, page 3, line 30, 1st col.]: characteristics -> characteristic

//12. [Sec. III-A, page 3, line 27-28, 2nd col.]: sequence level Bayesian decomposition -> Bayes' theorem

//13. [Sec. III-B, page 3, line 15, 1st col.]: can be obtained -> can be obtained by

//14. [Sec. III-C, page 4, eq (13), 2nd col.]: define "L(W_u)"

//15. [Sec. III-C, page 4, line 38-39, 2nd col.]: Why is W_u just the keyword sequence? W_u is the word sequence of the entire utterance in Sec. III-B. And according to the following sections, I think it should be the full word sequence here as well.

//16. [Sec. IV-A, page 5, line 41, 1st col.]: less model units -> fewer model units

//17. [Sec. IV-B1, page 6, eq (23), 1st col.]: "T_0" is not defined. Also, is it double counted here since it is also used in eq (26), page 8?

//18. [Sec. V-B3, page 8, line 5-7, 1st col.]: What does it mean by "is already combined with other knowledge sources as Equation (4) and (8)"? Did you mean the phone LM? It is not even available during decoding, why would it lead to phonemic confusion less useful in decoding? Could the real reason be because the output distribution in GSM is not as peaky as that in CTC, then the confusion is less useful? See e.g. Rosenberg et al. ¡°End-to-end speech recognition and keyword search on low-resource languages¡±, ICASSP, 2017.

//19. [Sec. VI-A1, page 8, line 3-5, 2nd col.]: How many utterances are there in the eval set? On average, how many positive and negative utterances per keyword? It would be useful to know that in order to understand the differences in EER between systems.

//20. [Sec. VI-A1, page 8, line 19, 2nd col.]: less parameters -> fewer parameters

//21. [Sec. VI-A2, page 9, line 21-22, 1st col.]: In the rest experiment -> In the remaining experiments

//22. [Sec. VI-A2, page 9, line 33-34, 1st col.]: for the latter experiment -> for the remaining experiments

//23. [Sec. VI-A3, page 10, line 20, 2nd col.]: doesn't -> does not

//24. [Sec. VI-A3, page 10, line 48-50, 2nd col.]: The distinction between DSM and GSM, according to the definition given by the authors, should be whether it models the sequence conditional/joint likelihood, or the sequence posterior. All sequence models investigated in this paper are decomposed to frame-level models (e.g. eq (4) and (6)). So TDNN + CTC should also be a valid DSM, just like LSTM + CTC.

//25. [Sec. VI-A3, page 11, line 12, 1st col.]: doesn't -> does not

//26. [Sec. VI-B1, page 11, line 20-21, 1st col.]: How many keywords are used in the fixed-vocabulary KWS task? How were they chosen?

//27. [Sec. VI-B2, page 11, Table VI, first row]: As far as I understand, [4]Chen et al. does use word + filler as the DNN output units, see Figure 1 in their paper. Without using filler as the network output target, does it mean that the current baseline is only trained on positive examples, which should be weaker than [4]? Why did the authors choose to do this?

//28. [Sec. VI-B2, page 12, line 25, 1st col.]: doesn't -> does not

//29. [Sec. VI-B2, page 12, line 29-31, 1st col.]: "noise peaks" -> "wrong hypotheses with high posteriors"? What do you mean by "partial hypotheses"? If they are only partial, they are not false triggers of the entire keyword phrase. Then what is the issue? Please specify it clearly.

//30. [Sec. VII, page 12, line 45, 1st col.]: compared to all previous frame-level deep learning approaches -> remove "all"

Additional Questions:
1. Is the topic appropriate for publication in these transactions?: Excellent Match

1. Is the paper technically sound?: Yes

2. How would you rate the technical novelty of the paper?: Somewhat Novel

3. Is the contribution significant?: Incremental

4. Is the coverage of the topic sufficiently comprehensive and balanced?: Treatment somewhat unbalanced, but not seriously so

5. Rate the Bibliography: Satisfactory

1. How would you rate the overall organization of the paper?: Could be improved

2. Are the title and abstract satisfactory?: Yes

3. Is the length of the paper appropriate? If not, recommend what should be added or eliminated.: Yes

4. Are symbols, terms, and concepts adequately defined?: Not always

5. How do you rate the English usage?: Needs improvement

==> reviews/ky_comment.txt <==
//12 consistent

//20 since they are two diff frameworks
//23 we modify

//3 fully cmp -> systematic (降低语气，不是first)

//13 我们改了全部

//19 p is effectively a determinis mapping given lex and kws

//20 we constrain our 说法  is word-level

//23 怎么tune

//27 给出改完的句子

//不要说done

//37 实验支撑或引用实验在正文

//8 sig exp

//2 ROC curve

==> reviews/reply_review_kai.txt <==
//1 找到abcd ref；但都没比，所以我们认为要比
//4 vllp?
//6 accept
//7 8 re-write
//9 p(s) is prior
//10 re-write
//12 footnote: B-1
//some re-write
//18 follow xx from dan.
//21 didnt find paper in this topic, but useful; so we shorten

//1 核心hmm; foot {with hmm,  只要是gsm（又比如switching linear dyna sys，卡尔曼滤波器）都要comp hyps，但不一定是lm}
//2 +table
3 CTC+sMBR
//4 +foot{we also research}
//5
//6 改title
//13 + some info
//20 how to do filler with Blk: not explicitly
//21 36K n-gs
//31 给出来，+foot
  TDNN-relu: 7*150  nnet3-info exp/chain/tdnn_sjtu_mono_2n_mhmm1c.0.8.32.12_nd//final.mdl  | grep num-
  CD: 7*100 zhc00@qingdao:/aifs/users/zhc00/works/lfmmi/wsj/sjtu$ nnet3-info exp/chain/tdnn_sjtu_1l.0.1.32.12.0.2/final.mdl  | grep num-
  BLSTM: 80 2*2 p 30 zhc00@anqing:/aifs/users/zhc00/works/lfmmi/wsj/sjtu$ nnet3-am-info exp/chain/blstm_6h_test/7.mdl  | less
  LSTM: 384 2 p 128
  
//32 audio time
//35 exp not sign写到foot，要有数字
//36 is parallel 表达不对； +foot{dan}

//6 additively直接回答

==> reviews/summary.txt <==
I personally do not understand why would you waste so much space and reader's time talking about sequence discriminative training of generative and discriminative models. There are theses written about it. 
I would suggest you to focus on sequence discriminative training in what you call acoustic keyword spotting. How it is different from the standard one? What are the challenges? 
The remaining comments are in a chronological order.

Please do not use words and expressions you do not how to use. This includes "i.e.", "Besides,", "fold", "spans", "deteriorated", "Notably,", "Thereby,", "Specifically,". Every single use of these words is incorrect. There are numerous other non-English phrases. Could all authors please read it through?

Your abstract assumes that KWS is equivalent to acoustic keyword spotting. For many people familiar with lattice based keyword search the current form makes little sense.

Section 1, line 20. Large vocabulary is not a requirement, c.f., VLLP task in Babel program.

Section 1, line 26. Which special characteristics you are talking about?

Section 1, line 60. All your models are sequence models. Please call them generative and discriminative models. This saves space and overhead.

Section 1, next to last paragraph. Impossible to understand.

Section 2.A. Cannot follow at all.

Section 2.B. line 47. Call it prior not likelihood to be consistent with what you say later. 

Section 3.A. I do not understand the point you are making in the first paragraph nor why do you think it is correct.

Section 3.A. Second paragraph. I do not understand "is defined for the conditional probability". Observation likelihoods not probabilities. Do not introduce q_s^{(l)} earlier than it is needed. I do not need equation 5, it is confusing and an overhead. Estimated by not from.

Section 3.A. Third paragraph. First sentence is not English. Equation 6 and 7 are wrong. 

Section 3.B. Second paragraph. W denotes a competing hypothesis. The distribution not of. 

Section 3.B. Third paragraph. Standard theory made hard to follow.

Section 3.B. Fourth paragraph. Hard to follow because you have not properly introduced acoustic keyword spotting. 

Section 3.C. First paragraph. The last sentence is not English.

Please refrain from using adjective "elaborate". Everything you do involves some labor. 

Section 4.A. Please say what is different. Please present in a comprehensible way without using Kaldi jargon. 

Section 4.B. Impossible to follow.

Section 5.A. Equation 25 not helpful. 

Section 5.C. Ton of work on this topic. Why not to focus on the important for you part - acoustic keyword spotting. Global blank is not a limitation in CTC.

Page 8. Line 8 wrong statement. Line 10 do not understand. Footnote 4 repetitive and confusing. Line 35 is a typo "i.e. It is". 

Page 9 line 35. "Wave time" is not English.

Reviewer: 2

The authors compare "sequence discriminative training" on two types of sequence models, which they termed "generative sequence models (GSM)" and "discriminative sequence models (DSM)". However, the underlying acoustic models for both cases they investigate are discriminative neural networks, instead of generative models. ... The main difference between what the authors called GSM and DSM for sequence training is really the use of an HMM and/or an LM.

Furthermore, the motivation for classifying sequence models into these two categories is unclear. If the purpose is to investigate discriminative sequence training when the underlying AM is used as a hybrid model vs. a direct discriminative model, shouldn't the AM be fixed in both cases? However, the authors use BLSTM or TDNN for LF-MMI, but unidirectional LSTM for CTC, and the neural network models for CE and CE+sMBR are not even described in the unrestricted KWS experiments. It is unclear what leads to performance difference, whether it is the network architecture, the discriminative sequence training approach, or the language model.

The authors claim "it is the first systematic comparison between GSM framework and DSM framework in sequence discriminative training, especially with the application on KWS" [Sec. I, page 2, line 5-8, 1st col.]. It may not have been done for acoustic KWS before. However, in ASR, CTC has clearly been compared against CE+sMBR, e.g. by Sak et al. 2015 (same paper above). Though I am not aware of previous work comparing CTC against LF-MMI.



Although it is a bit counter-intuitive, it is interesting that an AM performs better for acoustic KWS after it is sequence-trained with an LM even though the LM is not used in the actual decoding. I understand this article focuses on acoustic KWS especially in the context of embedded applications. But it would be great to also show how well the system performs when the decoding is consistent with the sequence training, i.e. the LM is also used with the AM in the decoding for KWS. This can be done with a subword LM in the unrestricted KWS experiments. In the literature, using LMs in the filler models or in LVCSR for KWS typically shows better performance. The authors are suggested to also show how much RTF overhead will be added by the LM, which would be a very useful information for why and when acoustic KWS is preferred.

There are significant number of grammatical errors throughout the article. It needs to be proofread carefully.

[Title]: a little too generic: sequence discriminative training has been applied to KWS before, e.g. in LVCSR-based approaches. I suggest to limit the scope of "Keyword Spotting" to "Acoustic Keyword Spotting" instead.
[Abstract]: please also restrict the scope to acoustic keyword spotting instead of the more generic KWS, for the same reason above.

[Abstract, page 1, line 29-30, 1st col.]: It is impossible to compare "*all* previous frame-level deep learning approaches". Please specify and summarize what the baseline approaches are compared against in this article.

[Sec. I, page 1, para. 2]: Typically KWS can be categorized into QbyE-based KWS and text-based KWS, based on whether the keyword query is in the form of audio samples or text. LVCSR-based KWS and acoustic KWS are two individual approaches for text-based KWS. So it is a bit strange to categorize them as classes in parallel with QbyE.

[Sec. I, page 1, line 12-14, 2nd col.]: Make it clear that "acoustic keyword spotting" uses *only* an acoustic model without a language model.

[Sec. I, page 1, line 50, 2nd col.]: Clarify what "its" refers to.

[Sec. I, page 1, line 54, 2nd col.]: In what sense the proposed framework is "complete"? Suggest to remove "complete".

[Sec. I, page 1, line 55, 2nd col.]: Sequence training is not new for deep-learning based unrestricted KWS. E.g. a number of papers in the IARPA BABEL program and OpenKWS challenges in recent years use deep-learning-based subword models, which are typically sequence-trained in the conventional way, to do ASR for KWS in order to deal with OOV keywords. Please limit the scope of what is proposed to acoustic KWS without an LM.

[Sec. II-A, page 2, line 2, 2nd col.]: "Model granularity" -> "Acoustic model granularity". Otherwise the granularity for language model is word for LVCSR.

[Sec. II-A, page 2, line 20-21, 2nd col.]: "... find a sequence of labels whose corresponding acoustic and language models best match the input feature". Confusing phrasing since labels don't own specific AMs and LMs. Suggest something like "... find the most likely sequence of labels given the input features according to the acoustic and language models".

[Sec. III-A, page 3, line 38-39, 1st col.]: What are "these kinds of models"?

[Sec. III-A, page 3, eq. (4), 1st col.]: P(o|q) is proportional but not equal to P(q|o) / P(q).

[Sec. III-A, page 3, eq. (5), 2nd col.]: Fig 1(a) uses "q_0, ..., q_4", but eq. (5) uses "q_1, ..., q_5".

[Sec. III-C, page 4, eq. (13), 2nd col.]: P(W_u|L) is not defined in the text. How is it computed?

[Sec. III-C, page 4, line 19-25, 2nd col.]: "doesn't" -> "does not". I don't understand why CTC does not model the non-keyword elements directly if the output targets are subword labels. Is the whole paragraph based on the assumption that the CTC only models keyword output targets at the word level but without a filler target? But the model output target can be defined differently, which shouldn't be an inherent constraint for CTC.

[Sec. IV-A, page 4, line 60, 2nd col.]: How is the subword level language model trained in the experiments? Is it an n-gram phone LM? If so, what is the order n? How many n-grams are kept in the LM after it is trained? Please describe them in the corresponding experiment details sections.

[Sec. IV-A, page 5, line 28, 1st col.]: "in the figure" -> "in Figure 1(b)"

[Sec. IV-A, page 5, Fig. 1(c)]: "Povey Daniel et al. 2016" -> "Povey et al. 2016"

[Sec. IV-B, page 6, line 2-4, 1st col.]: How is l(t,u) actually tuned? Please describe the detailed process here and the actual tuned values for \alpha and \beta in the corresponding experiment details sections.

[Sec. IV-B1, page 6, eq. (23), 1st col.]: Does it mean there is only one specific threshold calculated for each individual keyword? But that doesn't necessarily lead to equal FR rate and FA rate. Then how is EER calculated for this approach (posterior smoothing) in the result tables?

[Sec. IV-B2, page 6] No confidence score is described in the filler-based decoding approach, e.g. likelihood ratio. How is the score computed?

[Sec. IV-B2, page 6, line 24, 2nd col.]: What is in section VI-A1 that is related here?

[Sec. V-A, page 6, line 55-56, 2nd col.]: "short keyword is a substring of a longer keyword": wb should also be useful to reduce false alarms when a short keyword is a substring of a longer word that is non-keyword.

[Sec. V-B3, page 7, 2nd col.]: No information about how the prior statistics are calculated to estimate the thresholds. If it follows what another paper does, please cite. Also, what do you mean by "valid set"? Do you mean "validation set" instead?

[Sec. V-C, page 8, line 2-4, 1st col.]: In subword-level CTC, according to section V-A, aren't the non-keyword elements modeled by subword units?

[Sec. VI-A1, page 8, line 45, 1st col.]: "denoted in the table latter" -> "as is shown in Table I and V". However, only the numbers of parameters are shown. What is the actual network architecture, e.g. number of layers, number of nodes, etc., in both unrestricted and fixed vocabulary KWS experiments?

[Sec. VI-A1, page 8, line 8, 2nd col.]: "wave time" -> "audio time"

[Sec. VI-A2, page 8, Table I]: How many CD stats are used?

[Sec. VI-A2, page 9, Table II]: How is NU-LF-bMMI trained for unrestricted KWS? Was a keyword randomly sampled for each individual training utterance?

[Sec. VI-A3, page 9, Table IV]: Why is MED not applied to GSM? In general, phone confusions should be useful for KWS, especially to reduce FR rate.

[Sec. VI-A4, page 10, line 11-21, 1st col.]: The explanation for why LF-bMMI performs better than CE+sMBR in unrestricted KWS is not very convincing. First of all, the phone LM used in LF-bMMI training is also unavailable in the test stage of KWS, same as the word LM used in CE+sMBR. So the third bullet point does not make much sense. In addition, due to the confounding factors of modified HMM topology, lowered frame rate and CD vs. CI, it is unclear whether the competing hypotheses created by sMBR with a word LM is better or worse than those created by LF-bMMI with a phone LM for KWS. The authors should run sMBR training on a LF-bMMI-trained model with a word LM, to see if it hurts the performance of the original LF-bMMI-trained model.

[Sec. VI-A4, page 10, line 42-49, 1st col.]: Similar to the comment above, the authors are suggested to run sMBR training on a CTC-trained model with a word LM, to compare against the original CTC model, and the LF-bMMI+sMBR model suggested above. For i), why is the decoding lattice used in sequence discriminative training unavailable in KWS? It should be the same as the one in CE+sMBR training. For ii), CTC shouldn't be treated as a generative sequence model even if it is sMBR-trained with a word LM.

In the unrestricted KWS experiments, it is interesting to compare CTC against LF-MMI with subword targets. For a more direct comparison, the authors could also apply the CTC topology in Figure 1(b) to LF-bMMI, i.e. to share the blank states across phones. Then the only difference between this LF-bMMI variant and CTC training is the use of a phone LM, which can be shown whether it is useful for acoustic KWS.

[Sec. VI-B2, page 10, Table VI, first row]: For GSM, why is the model unit word instead of word + filler? Then what are the labels for the non-keyword words during training and eval? Shouldn't the model with word + filler be a better baseline than the one with only the word?

[Sec. VI-B2, page 10, Table VI, last row]: How is word-level MED done? The model units are just keyword words + filler, which tend to be very few. The confusion matrix between these units does not sound very useful. Besides, given the description in Section V-B, it seems the authors' implementation of MED is a two-stage process, i.e. the hypothesis search is done after the lattice is generated, which would not meet the online requirement for wakeup-word recognition. However, the search could actually be processed while the lattice is created on the fly.

[Sec. VI-B2, page 11, line 44, 1st col.]: What do "noise peaks" mean here? Are they false triggers of keyword output or filler output?

Reviewer: 3

There are numerous grammatical errors throughout the paper. This makes it difficult to follow and impedes understanding.

Can the authors include DET (or ROC) curves as is common with other KWS papers?

Why was the 3rd post processing approach discussed in II-A not considered for evaluation?

The authors claim that "blank is originally proposed in CTC to model the confusion between two label outputs." Can the authors elaborate on what they mean?

h_node is defined when pruning the lattice for CTC MED, but is never discussed again. How is this set and does this affect performance?

How are the contribution factors for each phone combined to form the threshold in section V-B3. Additively?

Footnote 9 is unclear. Is the conclusion that the difference between PB, BP, and BPB is also not significant on the LVCSR dataset?

Due to the small dataset size of the experiments in VI-A makes it challenging to evaluate the results without error bars or some measure of statistically significance.

For the wakeword detection experiments (VI-B), the baseline uses posterior smoothing. As the authored shows, kw-filler performs much better. Is this a fair baseline comparison?


==> reviews/tmp.txt <==
\item {\em  I personally do not understand why would you waste so much space and reader's time talking about sequence discriminative training of generative and discriminative models. There are theses written about it.  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  I would suggest you to focus on sequence discriminative training in what you call acoustic keyword spotting. How it is different from the standard one? What are the challenges?  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  The remaining comments are in a chronological order. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Please do not use words and expressions you do not how to use. This includes "i.e.", "Besides,", "fold", "spans", "deteriorated", "Notably,", "Thereby,", "Specifically,". Every single use of these words is incorrect. There are numerous other non-English phrases. Could all authors please read it through? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Your abstract assumes that KWS is equivalent to acoustic keyword spotting. For many people familiar with lattice based keyword search the current form makes little sense. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 1, line 20. Large vocabulary is not a requirement, c.f., VLLP task in Babel program. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 1, line 26. Which special characteristics you are talking about? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 1, line 60. All your models are sequence models. Please call them generative and discriminative models. This saves space and overhead. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 1, next to last paragraph. Impossible to understand. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 2.A. Cannot follow at all. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 2.B. line 47. Call it prior not likelihood to be consistent with what you say later.  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 3.A. I do not understand the point you are making in the first paragraph nor why do you think it is correct. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 3.A. Second paragraph. I do not understand "is defined for the conditional probability". Observation likelihoods not probabilities. Do not introduce q_s^{(l)} earlier than it is needed. I do not need equation 5, it is confusing and an overhead. Estimated by not from. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 3.A. Third paragraph. First sentence is not English. Equation 6 and 7 are wrong.  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 3.B. Second paragraph. W denotes a competing hypothesis. The distribution not of.  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 3.B. Third paragraph. Standard theory made hard to follow. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 3.B. Fourth paragraph. Hard to follow because you have not properly introduced acoustic keyword spotting.  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 3.C. First paragraph. The last sentence is not English. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Please refrain from using adjective "elaborate". Everything you do involves some labor.  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 4.A. Please say what is different. Please present in a comprehensible way without using Kaldi jargon.  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 4.B. Impossible to follow. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 5.A. Equation 25 not helpful.  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Section 5.C. Ton of work on this topic. Why not to focus on the important for you part - acoustic keyword spotting. Global blank is not a limitation in CTC. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Page 8. Line 8 wrong statement. Line 10 do not understand. Footnote 4 repetitive and confusing. Line 35 is a typo "i.e. It is".  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Page 9 line 35. "Wave time" is not English. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Reviewer: 2 }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  The authors compare "sequence discriminative training" on two types of sequence models, which they termed "generative sequence models (GSM)" and "discriminative sequence models (DSM)". However, the underlying acoustic models for both cases they investigate are discriminative neural networks, instead of generative models. ... The main difference between what the authors called GSM and DSM for sequence training is really the use of an HMM and/or an LM. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Furthermore, the motivation for classifying sequence models into these two categories is unclear. If the purpose is to investigate discriminative sequence training when the underlying AM is used as a hybrid model vs. a direct discriminative model, shouldn't the AM be fixed in both cases? However, the authors use BLSTM or TDNN for LF-MMI, but unidirectional LSTM for CTC, and the neural network models for CE and CE+sMBR are not even described in the unrestricted KWS experiments. It is unclear what leads to performance difference, whether it is the network architecture, the discriminative sequence training approach, or the language model. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  The authors claim "it is the first systematic comparison between GSM framework and DSM framework in sequence discriminative training, especially with the application on KWS" [Sec. I, page 2, line 5-8, 1st col.]. It may not have been done for acoustic KWS before. However, in ASR, CTC has clearly been compared against CE+sMBR, e.g. by Sak et al. 2015 (same paper above). Though I am not aware of previous work comparing CTC against LF-MMI. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Although it is a bit counter-intuitive, it is interesting that an AM performs better for acoustic KWS after it is sequence-trained with an LM even though the LM is not used in the actual decoding. I understand this article focuses on acoustic KWS especially in the context of embedded applications. But it would be great to also show how well the system performs when the decoding is consistent with the sequence training, i.e. the LM is also used with the AM in the decoding for KWS. This can be done with a subword LM in the unrestricted KWS experiments. In the literature, using LMs in the filler models or in LVCSR for KWS typically shows better performance. The authors are suggested to also show how much RTF overhead will be added by the LM, which would be a very useful information for why and when acoustic KWS is preferred. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  There are significant number of grammatical errors throughout the article. It needs to be proofread carefully. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Title]: a little too generic: sequence discriminative training has been applied to KWS before, e.g. in LVCSR-based approaches. I suggest to limit the scope of "Keyword Spotting" to "Acoustic Keyword Spotting" instead. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Abstract]: please also restrict the scope to acoustic keyword spotting instead of the more generic KWS, for the same reason above. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Abstract, page 1, line 29-30, 1st col.]: It is impossible to compare "*all* previous frame-level deep learning approaches". Please specify and summarize what the baseline approaches are compared against in this article. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. I, page 1, para. 2]: Typically KWS can be categorized into QbyE-based KWS and text-based KWS, based on whether the keyword query is in the form of audio samples or text. LVCSR-based KWS and acoustic KWS are two individual approaches for text-based KWS. So it is a bit strange to categorize them as classes in parallel with QbyE. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. I, page 1, line 12-14, 2nd col.]: Make it clear that "acoustic keyword spotting" uses *only* an acoustic model without a language model. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. I, page 1, line 50, 2nd col.]: Clarify what "its" refers to. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. I, page 1, line 54, 2nd col.]: In what sense the proposed framework is "complete"? Suggest to remove "complete". }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. I, page 1, line 55, 2nd col.]: Sequence training is not new for deep-learning based unrestricted KWS. E.g. a number of papers in the IARPA BABEL program and OpenKWS challenges in recent years use deep-learning-based subword models, which are typically sequence-trained in the conventional way, to do ASR for KWS in order to deal with OOV keywords. Please limit the scope of what is proposed to acoustic KWS without an LM. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. II-A, page 2, line 2, 2nd col.]: "Model granularity" -> "Acoustic model granularity". Otherwise the granularity for language model is word for LVCSR. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. II-A, page 2, line 20-21, 2nd col.]: "... find a sequence of labels whose corresponding acoustic and language models best match the input feature". Confusing phrasing since labels don't own specific AMs and LMs. Suggest something like "... find the most likely sequence of labels given the input features according to the acoustic and language models". }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. III-A, page 3, line 38-39, 1st col.]: What are "these kinds of models"? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. III-A, page 3, eq. (4), 1st col.]: P(o|q) is proportional but not equal to P(q|o) / P(q). }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. III-A, page 3, eq. (5), 2nd col.]: Fig 1(a) uses "q_0, ..., q_4", but eq. (5) uses "q_1, ..., q_5". }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. III-C, page 4, eq. (13), 2nd col.]: P(W_u|L) is not defined in the text. How is it computed? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. III-C, page 4, line 19-25, 2nd col.]: "doesn't" -> "does not". I don't understand why CTC does not model the non-keyword elements directly if the output targets are subword labels. Is the whole paragraph based on the assumption that the CTC only models keyword output targets at the word level but without a filler target? But the model output target can be defined differently, which shouldn't be an inherent constraint for CTC. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. IV-A, page 4, line 60, 2nd col.]: How is the subword level language model trained in the experiments? Is it an n-gram phone LM? If so, what is the order n? How many n-grams are kept in the LM after it is trained? Please describe them in the corresponding experiment details sections. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. IV-A, page 5, line 28, 1st col.]: "in the figure" -> "in Figure 1(b)" }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. IV-A, page 5, Fig. 1(c)]: "Povey Daniel et al. 2016" -> "Povey et al. 2016" }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. IV-B, page 6, line 2-4, 1st col.]: How is l(t,u) actually tuned? Please describe the detailed process here and the actual tuned values for \alpha and \beta in the corresponding experiment details sections. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. IV-B1, page 6, eq. (23), 1st col.]: Does it mean there is only one specific threshold calculated for each individual keyword? But that doesn't necessarily lead to equal FR rate and FA rate. Then how is EER calculated for this approach (posterior smoothing) in the result tables? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. IV-B2, page 6] No confidence score is described in the filler-based decoding approach, e.g. likelihood ratio. How is the score computed? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. IV-B2, page 6, line 24, 2nd col.]: What is in section VI-A1 that is related here? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. V-A, page 6, line 55-56, 2nd col.]: "short keyword is a substring of a longer keyword": wb should also be useful to reduce false alarms when a short keyword is a substring of a longer word that is non-keyword. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. V-B3, page 7, 2nd col.]: No information about how the prior statistics are calculated to estimate the thresholds. If it follows what another paper does, please cite. Also, what do you mean by "valid set"? Do you mean "validation set" instead? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. V-C, page 8, line 2-4, 1st col.]: In subword-level CTC, according to section V-A, aren't the non-keyword elements modeled by subword units? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. VI-A1, page 8, line 45, 1st col.]: "denoted in the table latter" -> "as is shown in Table I and V". However, only the numbers of parameters are shown. What is the actual network architecture, e.g. number of layers, number of nodes, etc., in both unrestricted and fixed vocabulary KWS experiments? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. VI-A1, page 8, line 8, 2nd col.]: "wave time" -> "audio time" }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. VI-A2, page 8, Table I]: How many CD stats are used? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. VI-A2, page 9, Table II]: How is NU-LF-bMMI trained for unrestricted KWS? Was a keyword randomly sampled for each individual training utterance? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. VI-A3, page 9, Table IV]: Why is MED not applied to GSM? In general, phone confusions should be useful for KWS, especially to reduce FR rate. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. VI-A4, page 10, line 11-21, 1st col.]: The explanation for why LF-bMMI performs better than CE+sMBR in unrestricted KWS is not very convincing. First of all, the phone LM used in LF-bMMI training is also unavailable in the test stage of KWS, same as the word LM used in CE+sMBR. So the third bullet point does not make much sense. In addition, due to the confounding factors of modified HMM topology, lowered frame rate and CD vs. CI, it is unclear whether the competing hypotheses created by sMBR with a word LM is better or worse than those created by LF-bMMI with a phone LM for KWS. The authors should run sMBR training on a LF-bMMI-trained model with a word LM, to see if it hurts the performance of the original LF-bMMI-trained model. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. VI-A4, page 10, line 42-49, 1st col.]: Similar to the comment above, the authors are suggested to run sMBR training on a CTC-trained model with a word LM, to compare against the original CTC model, and the LF-bMMI+sMBR model suggested above. For i), why is the decoding lattice used in sequence discriminative training unavailable in KWS? It should be the same as the one in CE+sMBR training. For ii), CTC shouldn't be treated as a generative sequence model even if it is sMBR-trained with a word LM. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  In the unrestricted KWS experiments, it is interesting to compare CTC against LF-MMI with subword targets. For a more direct comparison, the authors could also apply the CTC topology in Figure 1(b) to LF-bMMI, i.e. to share the blank states across phones. Then the only difference between this LF-bMMI variant and CTC training is the use of a phone LM, which can be shown whether it is useful for acoustic KWS. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. VI-B2, page 10, Table VI, first row]: For GSM, why is the model unit word instead of word + filler? Then what are the labels for the non-keyword words during training and eval? Shouldn't the model with word + filler be a better baseline than the one with only the word? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. VI-B2, page 10, Table VI, last row]: How is word-level MED done? The model units are just keyword words + filler, which tend to be very few. The confusion matrix between these units does not sound very useful. Besides, given the description in Section V-B, it seems the authors' implementation of MED is a two-stage process, i.e. the hypothesis search is done after the lattice is generated, which would not meet the online requirement for wakeup-word recognition. However, the search could actually be processed while the lattice is created on the fly. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  [Sec. VI-B2, page 11, line 44, 1st col.]: What do "noise peaks" mean here? Are they false triggers of keyword output or filler output? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Reviewer: 3 }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  There are numerous grammatical errors throughout the paper. This makes it difficult to follow and impedes understanding. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Can the authors include DET (or ROC) curves as is common with other KWS papers? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Why was the 3rd post processing approach discussed in II-A not considered for evaluation? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  The authors claim that "blank is originally proposed in CTC to model the confusion between two label outputs." Can the authors elaborate on what they mean? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  h_node is defined when pruning the lattice for CTC MED, but is never discussed again. How is this set and does this affect performance? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  How are the contribution factors for each phone combined to form the threshold in section V-B3. Additively? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Footnote 9 is unclear. Is the conclusion that the difference between PB, BP, and BPB is also not significant on the LVCSR dataset? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Due to the small dataset size of the experiments in VI-A makes it challenging to evaluate the results without error bars or some measure of statistically significance. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  For the wakeword detection experiments (VI-B), the baseline uses posterior smoothing. As the authored shows, kw-filler performs much better. Is this a fair baseline comparison? }

\vspace{0.1in}
{\bf Reply: }  TODO.



==> reviews_sc/addr.txt <==
https://www.evise.com/evise/faces/pages/homepage/homepage.jspx?_adf.ctrl-state=1b1u4fwn0j_122

==> reviews_sc/reviews.txt <==
AE

Both reviewers comment on a lack of clarity of presentation and a lack of clarity contrasting the contribution of your work with what has previously been presented in the literature. 

Reviewer 1		
This paper studies different sequence discriminative training criteria for neural networks in the context of acoustic keyword spotting. In particular, the authors successfully apply the recently-proposed LFMMI training as well as CTC with extra "filler" symbol in order to discriminatively train acoustic KWS systems. 

In recent years different variations of sequence discriminative criteria and models for deep learning have been proposed and studied in the context of LVCSR. These criteria have many commonalities, but the similarities and differences have not been sufficiently described in literature. The authors do a good job of explaining the relation between HMM, CTC, MMI, LF-MMI, etc. and that is a good enough reason to have this paper published.

Having said that, I think the current draft still needs more work in the experimental section. Experiments presented here often change multiple factors and then ascribe the difference to only one of the factors. The draft might be reading like that because several obvious results have been left out. For example, in Table I, how about BLSTM CI? Or LSTM CI/CD? In Table V, it is not clear what NN architectures are being compared. I find no credible reason for the RTF difference between the HMM and CTC systems. Is it simply because the CTC system is a bigger model? Or is it because the HMM system is using TDNN and CTC is using LSTM? Then why not present those results as comparison between TDNN & LSTM instead of HMM and CTC? 

A few minor issues:
1. Please could you put Figure 1 closer to page 3? It will make it easier to read.
2. Footnote 8: one-to-may -> one-to-many
3. The way eq (12) is presented, there should be another term, say \log p(O_u|W), where W is the keyword.
4. In figure 1: CTC doesn't have a self-loop on the label, HMM-PB shouldn't have a self-loop on q_1, and by extension I am guessing HMM-BP and HMM-BPB have extraneous self loops on q_2.
5. I didn't totally understand the text around eq (24) and (25). Are you just saying that for sub-word models no extra symbol needs to be added? What do you mean by "additional competing hypothesis model"?
6. Section VI.A.1) before footnote 12: please say unidirectional RNN instead of bi-directional one. I believe you can use other types of RNNs instead of LSTMs here.

Reviewer 2		
Overall the paper presents what I think are reasonable ideas, but seriously suffers from a lack of coherence and conciseness in the presentation. The lack of coherence makes it hard to evaluate the ideas presented as it is not clear what is the authors' original contribution and what is a re-use of existing work. I suggest the authors submit again after a significant rewrite and condensation that substantially clarifies the main issues they are addressing and highlights their specific contributions and findings. As it stands, the paper attempts to provide much too broad a perspective, which while in a sense commendable, just leaves the reader a bit confused. Some more specific comments follow.

---

The paper needs a rewrite by a good writer who possesses near-native fluency in English. Too many sections, though composed of grammatical sentences, don't quite convey a clear meaning. E.g., on page 2:

"Dependency between acoustic model and search space. Acoustic models of fixed vocabulary KWS depend on the search space, i.e. the keyword set. On the other hand, unrestricted KWS keeps the acoustic model independent of the search space, which is similar to LVCSR. In fixed vocabulary KWS, keyword-specific corpus is required for training, which leads to more powerful modeling of the predefined keywords but less generalization ability to other keywords. On the contrary, unrestricted KWS is more general during training and test stage"

What does it mean for an AM to "depend on the search space"? OK, the AM is keyword-specific, makes sense. Why not just say that directly? But then "unrestricted KWS keeps the AM independent of the search space, which is similar to LVCSR". Now I'm confused again. It seems like an issue of the modeling unit, and not one of restricted vs. unrestricted. Reading beyond this section, and then returning to it, gives me an idea of what the authors are trying to say, but it should be much easier for the reader to follow.

page 2: "blank" and "filler": why are these in fixed-width font? 

Section 3: Much of the discussion here summarizes concepts well-known to the community, and could be significantly compressed.

LF-MMI, Eq. 14. For every utterance u, there is a sum over the "reference label sequences L_u". Every utterance had multiple sub-word label sequences? I don't understand. L_u should be defined.

Comparing Eqs. 11 and 14, the denominators are the same except for use of L rather than W. The distinction between lattice-using and lattice-free is just in the implementation of the hypothesis set in the denominator. The criterion itself is MMI or sMBR. So i'm not quite sure that the names LF-MMI, LF-bMMI, and LF-sMBR are needed here. What is different here is, apparently, the numerator, with the use of L_u, which is not defined.

Re. the derivative weighting in Eq. 17 and Eq. 18: why is this necessary? Why not formulate the loss in Eq. 15 (or Eq. 16) with the weight defined in Eq. 18?

Section V.A, Model training, and use of sub-words. Page 6, page 7, the discussion is moving towards the explanation of the use of sub-words for sequence training, makes sense, but sub-words have still not been defined. But then earlier in page 6 I do see, "The former is modeled by the sub-word sequences of the keywords, e.g., phone sequences in Figure 2." So this whole time "sub-word" meant "phone sequence"? Plus the new modeling units, wb and blank? Please clarify much earlier in the paper.

Post-processing, MED (page 7): if the techniques used here have already been published, the sub-sections (1)-(3) can be substantially compressed. If the techniques used here are different from the previous work, that should be mentioned and the differences highlighted, rather than exhaustively list everything the authors did, leaving it to the reader to figure out what is original and what is not.

Re-reading the sections up to Experiment(s), I am still not sure what exactly is the claimed original contribution of the authors in this paper.

The experimental results are quite prolific, and appear promising, but the lack of concise description of the authors' original contribution makes it painful to wade through a lot of detail and slightly incoherent descriptions.

page 9, "Since the training of LF-bMMI is faster than LF-sMBR", why is MMI faster than sMBR?

==> reviews_sc/reviews_points.txt <==
AE

Both reviewers comment on a lack of clarity of presentation and a lack of clarity contrasting the contribution of your work with what has previously been presented in the literature. 

Reviewer 1		

Experiments presented here often change multiple factors and then ascribe the difference to only one of the factors.  The draft might be reading like that because several obvious results have been left out. 
In Table I, how about BLSTM CI? Or LSTM CI/CD? 
In Table V, it is not clear what NN architectures are being compared. I find no credible reason for the RTF difference between the HMM and CTC systems. Is it simply because the CTC system is a bigger model? Or is it because the HMM system is using TDNN and CTC is using LSTM? Then why not present those results as comparison between TDNN & LSTM instead of HMM and CTC? 
Please could you put Figure 1 closer to page 3? It will make it easier to read.
Footnote 8: one-to-may -> one-to-many
The way eq (12) is presented, there should be another term, say \log p(O_u|W), where W is the keyword.
In figure 1: CTC doesn't have a self-loop on the label, HMM-PB shouldn't have a self-loop on q_1, and by extension I am guessing HMM-BP and HMM-BPB have extraneous self loops on q_2.
I didn't totally understand the text around eq (24) and (25). Are you just saying that for sub-word models no extra symbol needs to be added? What do you mean by "additional competing hypothesis model"?
Section VI.A.1) before footnote 12: please say unidirectional RNN instead of bi-directional one. I believe you can use other types of RNNs instead of LSTMs here.

Reviewer 2		

The lack of coherence makes it hard to evaluate the ideas presented as it is not clear what is the authors' original contribution and what is a re-use of existing work. I suggest the authors submit again after a significant rewrite and condensation that substantially clarifies the main issues they are addressing and highlights their specific contributions and findings. As it stands, the paper attempts to provide much too broad a perspective, which while in a sense commendable, just leaves the reader a bit confused. 

The paper needs a rewrite by a good writer who possesses near-native fluency in English. Too many sections, though composed of grammatical sentences, don't quite convey a clear meaning.

on page 2: "Dependency between acoustic model and search space. Acoustic models of fixed vocabulary KWS depend on the search space, i.e. the keyword set. On the other hand, unrestricted KWS keeps the acoustic model independent of the search space, which is similar to LVCSR. In fixed vocabulary KWS, keyword-specific corpus is required for training, which leads to more powerful modeling of the predefined keywords but less generalization ability to other keywords. On the contrary, unrestricted KWS is more general during training and test stage" What does it mean for an AM to "depend on the search space"? OK, the AM is keyword-specific, makes sense. Why not just say that directly? But then "unrestricted KWS keeps the AM independent of the search space, which is similar to LVCSR". Now I'm confused again. It seems like an issue of the modeling unit, and not one of restricted vs. unrestricted. Reading beyond this section, and then returning to it, gives me an idea of what the authors are trying to say, but it should be much easier for the reader to follow.
page 2: "blank" and "filler": why are these in fixed-width font? 
Section 3: Much of the discussion here summarizes concepts well-known to the community, and could be significantly compressed.
LF-MMI, Eq. 14. For every utterance u, there is a sum over the "reference label sequences L_u". Every utterance had multiple sub-word label sequences? I don't understand. L_u should be defined.
Comparing Eqs. 11 and 14, the denominators are the same except for use of L rather than W. The distinction between lattice-using and lattice-free is just in the implementation of the hypothesis set in the denominator. The criterion itself is MMI or sMBR. So i'm not quite sure that the names LF-MMI, LF-bMMI, and LF-sMBR are needed here. What is different here is, apparently, the numerator, with the use of L_u, which is not defined.
Re. the derivative weighting in Eq. 17 and Eq. 18: why is this necessary? Why not formulate the loss in Eq. 15 (or Eq. 16) with the weight defined in Eq. 18?
Section V.A, Model training, and use of sub-words. Page 6, page 7, the discussion is moving towards the explanation of the use of sub-words for sequence training, makes sense, but sub-words have still not been defined. But then earlier in page 6 I do see, "The former is modeled by the sub-word sequences of the keywords, e.g., phone sequences in Figure 2." So this whole time "sub-word" meant "phone sequence"? Plus the new modeling units, wb and blank? Please clarify much earlier in the paper.
Post-processing, MED (page 7): if the techniques used here have already been published, the sub-sections (1)-(3) can be substantially compressed. If the techniques used here are different from the previous work, that should be mentioned and the differences highlighted, rather than exhaustively list everything the authors did, leaving it to the reader to figure out what is original and what is not.
Re-reading the sections up to Experiment(s), I am still not sure what exactly is the claimed original contribution of the authors in this paper.
The experimental results are quite prolific, and appear promising, but the lack of concise description of the authors' original contribution makes it painful to wade through a lot of detail and slightly incoherent descriptions.
page 9, "Since the training of LF-bMMI is faster than LF-sMBR", why is MMI faster than sMBR?


==> reviews_sc/summary.txt <==
AE

Both reviewers comment on a lack of clarity of presentation and a lack of clarity contrasting the contribution of your work with what has previously been presented in the literature. 

Reviewer 1		

Experiments presented here often change multiple factors and then ascribe the difference to only one of the factors.  The draft might be reading like that because several obvious results have been left out. 

In Table I, how about BLSTM CI? Or LSTM CI/CD? 

In Table V, it is not clear what NN architectures are being compared. I find no credible reason for the RTF difference between the HMM and CTC systems. Is it simply because the CTC system is a bigger model? Or is it because the HMM system is using TDNN and CTC is using LSTM? Then why not present those results as comparison between TDNN & LSTM instead of HMM and CTC? 

Please could you put Figure 1 closer to page 3? It will make it easier to read.

Footnote 8: one-to-may -> one-to-many

The way eq (12) is presented, there should be another term, say \log p(O_u|W), where W is the keyword.

In figure 1: CTC doesn't have a self-loop on the label, HMM-PB shouldn't have a self-loop on q_1, and by extension I am guessing HMM-BP and HMM-BPB have extraneous self loops on q_2.

I didn't totally understand the text around eq (24) and (25). Are you just saying that for sub-word models no extra symbol needs to be added? What do you mean by "additional competing hypothesis model"?

Section VI.A.1) before footnote 12: please say unidirectional RNN instead of bi-directional one. I believe you can use other types of RNNs instead of LSTMs here.

Reviewer 2		

The lack of coherence makes it hard to evaluate the ideas presented as it is not clear what is the authors' original contribution and what is a re-use of existing work. I suggest the authors submit again after a significant rewrite and condensation that substantially clarifies the main issues they are addressing and highlights their specific contributions and findings. As it stands, the paper attempts to provide much too broad a perspective, which while in a sense commendable, just leaves the reader a bit confused. 

The paper needs a rewrite by a good writer who possesses near-native fluency in English. Too many sections, though composed of grammatical sentences, don't quite convey a clear meaning.

on page 2: "Dependency between acoustic model and search space. Acoustic models of fixed vocabulary KWS depend on the search space, i.e. the keyword set. On the other hand, unrestricted KWS keeps the acoustic model independent of the search space, which is similar to LVCSR. In fixed vocabulary KWS, keyword-specific corpus is required for training, which leads to more powerful modeling of the predefined keywords but less generalization ability to other keywords. On the contrary, unrestricted KWS is more general during training and test stage" What does it mean for an AM to "depend on the search space"? OK, the AM is keyword-specific, makes sense. Why not just say that directly? But then "unrestricted KWS keeps the AM independent of the search space, which is similar to LVCSR". Now I'm confused again. It seems like an issue of the modeling unit, and not one of restricted vs. unrestricted. Reading beyond this section, and then returning to it, gives me an idea of what the authors are trying to say, but it should be much easier for the reader to follow.

page 2: "blank" and "filler": why are these in fixed-width font? 

Section 3: Much of the discussion here summarizes concepts well-known to the community, and could be significantly compressed.

LF-MMI, Eq. 14. For every utterance u, there is a sum over the "reference label sequences L_u". Every utterance had multiple sub-word label sequences? I don't understand. L_u should be defined.

Comparing Eqs. 11 and 14, the denominators are the same except for use of L rather than W. The distinction between lattice-using and lattice-free is just in the implementation of the hypothesis set in the denominator. The criterion itself is MMI or sMBR. So i'm not quite sure that the names LF-MMI, LF-bMMI, and LF-sMBR are needed here. What is different here is, apparently, the numerator, with the use of L_u, which is not defined.

Re. the derivative weighting in Eq. 17 and Eq. 18: why is this necessary? Why not formulate the loss in Eq. 15 (or Eq. 16) with the weight defined in Eq. 18?

Section V.A, Model training, and use of sub-words. Page 6, page 7, the discussion is moving towards the explanation of the use of sub-words for sequence training, makes sense, but sub-words have still not been defined. But then earlier in page 6 I do see, "The former is modeled by the sub-word sequences of the keywords, e.g., phone sequences in Figure 2." So this whole time "sub-word" meant "phone sequence"? Plus the new modeling units, wb and blank? Please clarify much earlier in the paper.

Post-processing, MED (page 7): if the techniques used here have already been published, the sub-sections (1)-(3) can be substantially compressed. If the techniques used here are different from the previous work, that should be mentioned and the differences highlighted, rather than exhaustively list everything the authors did, leaving it to the reader to figure out what is original and what is not.

Re-reading the sections up to Experiment(s), I am still not sure what exactly is the claimed original contribution of the authors in this paper.

The experimental results are quite prolific, and appear promising, but the lack of concise description of the authors' original contribution makes it painful to wade through a lot of detail and slightly incoherent descriptions.

page 9, "Since the training of LF-bMMI is faster than LF-sMBR", why is MMI faster than sMBR?


==> reviews_sc2/raw.txt <==
- Reviewer 1 

- I felt the authors put in a reasonable effort to address the issues with the presentation raised by both reviewers. As with reviews like this, the overall structure of the presentation is unlikely to change much and so it is OK to accept this state of the paper. 

However, I would like to focus this review on 2 issues I pointed out that were not adequately addressed. 

First, the easy one. The 2 terms in equation (12) correspond to the non-keyword (\Phi) and anti-keyword (\Psi) sets. But the keyword does not belong to either of these sets. Hence the correct definition of p(O_u) needs to include p(O_u|W). It is, of course, common to approximate that in MMI training by ignoring the reference from the marginal probability calculation. But that does not mean that it is the correct definition of the marginal probability. All I was suggesting in my original review is to clarify the difference between the definition and approximation. In fact, the original work you cited [12] does not define the term as the marginal probability but as the "likelihood of the composite alternate hypothesis" in a likelihood ratio based hypothesis testing framework, which is a different formulation than the way you have presented in this paper. 

Next is the issue about self-loops. For CTC, you may either teach the network to output repeated symbols that do not need to be separated by blanks and have the decoder absorb/remove them, or you may teach the network not to output repeated symbols without blanks between them and then the decoder does not need to remove repeated symbols. Based on your description of the post-processing step, I was assuming your implementation is the latter. But I guess it could also be the former since it's not clearly mentioned one way or the other. 

However, since the LFMMI paper came with a reference implementation, we can look at the topology in https://github.com/kaldi-asr/kaldi/blob/master/egs/wsj/s5/steps/nnet3/chain/gen_topo.pl and read the comments on like 31-34. 

# The next two lines may look like a bug, but they are as intended. State 0 has 
# no self-loop, it happens exactly once. And it can go either to state 1 (with 
# a self-loop) or to state 2, so we can have zero or more instances of state 1 
# following state 0. 

¡¾Do you agree now that what you have presented in this paper is not the same as the LFMMI reference implementation? 
Please clarify what exactly has been implemented in this paper and how it is related to or different from the publications that are cited. ¡¿

- Reviewer 2 

- 
I think the 2nd version is an improvement, though I find it still too verbose, and as a result, not easily accessible to most readers. There are also still many grammatical errors. 

The authors replied to my previous comments, I will reply point-by-point: 




1. The major contributions are summarized as follows: i) the first work to systematically investigate sequence discriminative training for both generative and discriminative sequence models. ii) propose novel methods to construct competing hypotheses for sequence discriminative training for acoustic KWS and significantly improve the performance. iii) propose efficient post-processing methods to include phone confusion in hypotheses search. 




In terms of the content, the authors' point (i) above definitely helps understand the work, and I see the paper follows that intent. But now I see what appears to be a gap in the experiments: the CTC model can be trained with the discriminative criteria MMI/sMBR/LF-MMI/LF-sMBR: 


BQ_BEGIN

"ACOUSTIC MODELING WITH CD-CTC-SMBR LSTM RNNS", by Senior et al, ASRU 2015 (https://research.google.com/pubs/pub44269.html) 

BQ_END


but the work does not mention this or provide results. I think that's the kind of apples-to-apples comparison that is missing, and that was mentioned by the 2nd reviewer. Ideally the work would include sMBR/MMI results for the CTC model as well as for the generative model. At the very least the authors need to mention and discuss that possibility. 


BQ_BEGIN

3. the second last paragraph of Section II.A Keyword-specific or keyword-independent acoustic model. Acoustic models of fixed vocabulary KWS is keyword-specific. On the other hand, unrestricted KWS keeps the acoustic model independent of the search space, which is similar to LVCSR. In fixed vocabulary KWS, keyword-specific corpus is required for training, which leads to more powerful modeling of the predefined keywords but less generalization ability to other keywords. On the contrary, unrestricted KWS is more general during training and test stage. 

BQ_END


Please have this (and the entire paper) rewritten by a native speaker of english. Since the authors are training their AMs discriminatively, i.e. using the search space, the AM is never actually independent of the search space. Though one can guess what they are trying to say, the burden shouldn't be on the reader to figure it out. I just re-read the original passage, and my original question, and I see now that the authors' new version really isn't an improvement, just a rephrasing. I agree with their intuition that the unrestricted KWS model will generalize better, somewhat by definition; I think it is the notion of an AM that is independent of the search space that is confusing at best and just incorrect if taken literally. 


BQ_BEGIN

8. Re. the derivative weighting in Eq. 17 and Eq. 18: why is this necessary? Why not formulate the loss in Eq. 15 (or Eq. 16) with the weight defined in Eq. 18? 

Reply: Thanks for the reviewer¡¯s suggestion. We add some explanations before proposing Equation (17). ? explanations before Equation (17) The non-uniform sequence discriminative training idea proposed here can be applied in both Equation (14), (15) and (16). Take LF-MMI as an example, referred to as non-uniform LF-MMI (NU-LF-MMI): 


BQ_END
This doesn't address my question. Why weight the _derivatives_ of the KW's differently from non-KW's, as opposed to weighting the _loss_ defined for the KW's? If the loss is weighted, then the derivatives will be weighted. NU sequence training may have been proposed by other authors in previous work using the concept of weighting the derivative, but I am questioning the choice of that approach. I am not saying there isn't a reasonable answer. I am just wondering, why not just weight the loss, to get the same effect, in a more elegant way, than weighting the derivatives? 

I want to add as an example of readable-but-weird writing in this article: 


BQ_BEGIN

Take LF-MMI as an example, referred to as non-uniform LF-MMI (NU-LF-MMI): 

BQ_END


"LF-MMI" is "LF-MMI", unless you modify it, so unless you modify it, it is not referred to as "NU-LF-MMI". We can easily guess what the authors are trying to say, but this is just weird writing. Instead, it should be something like, "For example, one can make a non-uniform version of LF-MMI, referred to in the following as Non-Uniform LF-MMI (NU-LF-MMI)." 


BQ_BEGIN

10. the last paragraph of Section V.B We also experiment with the introduction of phonemic confusion based MED method into HMM. However, some problems exist and the preliminary trial is not successful: i) In CTC, the MED is conducted on the proposed CTC lattice. The inference distribution of HMM is not as peaky as that of CTC [47]. Thus the computational complexity is much larger. ii) In HMM, the neural network output p(out|qt) is already combined with other knowledge sources in sequence discriminative training as Equation (4) and (8). Thus the improvement from phonemic confusion is insignificant. 


BQ_END
This new version doesn't really address my comment. MED is not new, it was proposed in references [43] and/or [44]. That is fine. My comment then is, Are the authors just re-using MED unchanged? If so, that's fine, just state that fact. Or, are the authors improving on MED? Great! Then please state that fact. Whatever the case, state the intent of the MED-related discussion and experiments clearly and early, i.e., immediately at the start of Section "B. Post-processing", i.e., in the 1st paragraph. As of now there are still several paragraphs following which seem to be summarizing the MED procedure from previous work. This seems redundant and just adds to the length of the paper, and to the confusion of the reader who is trying to figure out what the authors' contribution is. 


BQ_BEGIN

footnote 17 The posterior calculation of bMMI criterion needs single pass of forward-backward algorithm on each denominator lattice, while that of sMBR needs two passes [38], which is slower. 

BQ_END


It is true sMBR requires more computation, but it does not require a separate 2nd forward-backward pass, it can be done efficiently in one pass using the modified forward-backward algorithm (Dan Povey phd thesis, 2003). 

Overall, my comments on the revised version are very similar to my comments on the first version. I think the biggest issue with the work is lack of clarity / conciseness of the presentation. Having sMBR/MMI results for their CTC model would substantially improve the technical contribution. Regardless, the work does have a pretty wide set of interesting results. A substantial rewrite would go a long way towards significantly improving the quality of the paper. 


==> reviews_sc2/reviews_points.txt <==
Reviewer 1 

All I was suggesting in my original review is to clarify the difference between the definition and approximation. In fact, the original work you cited [12] does not define the term as the marginal probability but as the "likelihood of the composite alternate hypothesis" in a likelihood ratio based hypothesis testing framework, which is a different formulation than the way you have presented in this paper. 
Please clarify what exactly has been implemented in this paper and how it is related to or different from the publications that are cited. Do you agree now that what you have presented in this paper is not the same as the LFMMI reference implementation? 

Reviewer 2 

But now I see what appears to be a gap in the experiments: the CTC model can be trained with the discriminative criteria MMI/sMBR/LF-MMI/LF-sMBR: "ACOUSTIC MODELING WITH CD-CTC-SMBR LSTM RNNS", by Senior et al, ASRU 2015 (https://research.google.com/pubs/pub44269.html) but the work does not mention this or provide results. I think that's the kind of apples-to-apples comparison that is missing, and that was mentioned by the 2nd reviewer. Ideally the work would include sMBR/MMI results for the CTC model as well as for the generative model. At the very least the authors need to mention and discuss that possibility. 
"the second last paragraph of Section II.A Keyword-specific ... unrestricted KWS is more general during training and test stage. " Please have this (and the entire paper) rewritten by a native speaker of english. Since the authors are training their AMs discriminatively, i.e. using the search space, the AM is never actually independent of the search space. Though one can guess what they are trying to say, the burden shouldn't be on the reader to figure it out. I just re-read the original passage, and my original question, and I see now that the authors' new version really isn't an improvement, just a rephrasing. I agree with their intuition that the unrestricted KWS model will generalize better, somewhat by definition; I think it is the notion of an AM that is independent of the search space that is confusing at best and just incorrect if taken literally. 
the derivative weighting in Eq. 17 and Eq. 18: why is this necessary? Why not formulate the loss in Eq. 15 (or Eq. 16) with the weight defined in Eq. 18?  Why weight the _derivatives_ of the KW's differently from non-KW's, as opposed to weighting the _loss_ defined for the KW's? If the loss is weighted, then the derivatives will be weighted. NU sequence training may have been proposed by other authors in previous work using the concept of weighting the derivative, but I am questioning the choice of that approach. I am not saying there isn't a reasonable answer. I am just wondering, why not just weight the loss, to get the same effect, in a more elegant way, than weighting the derivatives? 
I want to add as an example of readable-but-weird writing in this article: "Take LF-MMI as an example, referred to as non-uniform LF-MMI (NU-LF-MMI)". "LF-MMI" is "LF-MMI", unless you modify it, so unless you modify it, it is not referred to as "NU-LF-MMI". We can easily guess what the authors are trying to say, but this is just weird writing. Instead, it should be something like, "For example, one can make a non-uniform version of LF-MMI, referred to in the following as Non-Uniform LF-MMI (NU-LF-MMI)." 
Are the authors just re-using MED unchanged? If so, that's fine, just state that fact. Or, are the authors improving on MED? Great! Then please state that fact. Whatever the case, state the intent of the MED-related discussion and experiments clearly and early, i.e., immediately at the start of Section "B. Post-processing", i.e., in the 1st paragraph. As of now there are still several paragraphs following which seem to be summarizing the MED procedure from previous work. This seems redundant and just adds to the length of the paper, and to the confusion of the reader who is trying to figure out what the authors' contribution is. 
It is true sMBR requires more computation, but it does not require a separate 2nd forward-backward pass, it can be done efficiently in one pass using the modified forward-backward algorithm (Dan Povey phd thesis, 2003). 
I think the biggest issue with the work is lack of clarity / conciseness of the presentation. Having sMBR/MMI results for their CTC model would substantially improve the technical contribution. Regardless, the work does have a pretty wide set of interesting results. A substantial rewrite would go a long way towards significantly improving the quality of the paper. 


==> reviews_sc2/summary.txt <==
Reviewer 1 

All I was suggesting in my original review is to clarify the difference between the definition and approximation. In fact, the original work you cited [12] does not define the term as the marginal probability but as the "likelihood of the composite alternate hypothesis" in a likelihood ratio based hypothesis testing framework, which is a different formulation than the way you have presented in this paper. 

Please clarify what exactly has been implemented in this paper and how it is related to or different from the publications that are cited. Do you agree now that what you have presented in this paper is not the same as the LFMMI reference implementation? 

Reviewer 2 

But now I see what appears to be a gap in the experiments: the CTC model can be trained with the discriminative criteria MMI/sMBR/LF-MMI/LF-sMBR: "ACOUSTIC MODELING WITH CD-CTC-SMBR LSTM RNNS", by Senior et al, ASRU 2015 (https://research.google.com/pubs/pub44269.html) but the work does not mention this or provide results. I think that's the kind of apples-to-apples comparison that is missing, and that was mentioned by the 2nd reviewer. Ideally the work would include sMBR/MMI results for the CTC model as well as for the generative model. At the very least the authors need to mention and discuss that possibility. 

"the second last paragraph of Section II.A Keyword-specific ... unrestricted KWS is more general during training and test stage. " Please have this (and the entire paper) rewritten by a native speaker of english. Since the authors are training their AMs discriminatively, i.e. using the search space, the AM is never actually independent of the search space. Though one can guess what they are trying to say, the burden shouldn't be on the reader to figure it out. I just re-read the original passage, and my original question, and I see now that the authors' new version really isn't an improvement, just a rephrasing. I agree with their intuition that the unrestricted KWS model will generalize better, somewhat by definition; I think it is the notion of an AM that is independent of the search space that is confusing at best and just incorrect if taken literally. 

the derivative weighting in Eq. 17 and Eq. 18: why is this necessary? Why not formulate the loss in Eq. 15 (or Eq. 16) with the weight defined in Eq. 18?  Why weight the _derivatives_ of the KW's differently from non-KW's, as opposed to weighting the _loss_ defined for the KW's? If the loss is weighted, then the derivatives will be weighted. NU sequence training may have been proposed by other authors in previous work using the concept of weighting the derivative, but I am questioning the choice of that approach. I am not saying there isn't a reasonable answer. I am just wondering, why not just weight the loss, to get the same effect, in a more elegant way, than weighting the derivatives? 

I want to add as an example of readable-but-weird writing in this article: "Take LF-MMI as an example, referred to as non-uniform LF-MMI (NU-LF-MMI)". "LF-MMI" is "LF-MMI", unless you modify it, so unless you modify it, it is not referred to as "NU-LF-MMI". We can easily guess what the authors are trying to say, but this is just weird writing. Instead, it should be something like, "For example, one can make a non-uniform version of LF-MMI, referred to in the following as Non-Uniform LF-MMI (NU-LF-MMI)." 

Are the authors just re-using MED unchanged? If so, that's fine, just state that fact. Or, are the authors improving on MED? Great! Then please state that fact. Whatever the case, state the intent of the MED-related discussion and experiments clearly and early, i.e., immediately at the start of Section "B. Post-processing", i.e., in the 1st paragraph. As of now there are still several paragraphs following which seem to be summarizing the MED procedure from previous work. This seems redundant and just adds to the length of the paper, and to the confusion of the reader who is trying to figure out what the authors' contribution is. 

It is true sMBR requires more computation, but it does not require a separate 2nd forward-backward pass, it can be done efficiently in one pass using the modified forward-backward algorithm (Dan Povey phd thesis, 2003). 

I think the biggest issue with the work is lack of clarity / conciseness of the presentation. Having sMBR/MMI results for their CTC model would substantially improve the technical contribution. Regardless, the work does have a pretty wide set of interesting results. A substantial rewrite would go a long way towards significantly improving the quality of the paper. 


==> reviews_sc2/tmp.txt <==
\item {\em  Reviewer 1  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  All I was suggesting in my original review is to clarify the difference between the definition and approximation. In fact, the original work you cited [12] does not define the term as the marginal probability but as the "likelihood of the composite alternate hypothesis" in a likelihood ratio based hypothesis testing framework, which is a different formulation than the way you have presented in this paper.  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Please clarify what exactly has been implemented in this paper and how it is related to or different from the publications that are cited. Do you agree now that what you have presented in this paper is not the same as the LFMMI reference implementation?  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Reviewer 2  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  But now I see what appears to be a gap in the experiments: the CTC model can be trained with the discriminative criteria MMI/sMBR/LF-MMI/LF-sMBR: "ACOUSTIC MODELING WITH CD-CTC-SMBR LSTM RNNS", by Senior et al, ASRU 2015 (https://research.google.com/pubs/pub44269.html) but the work does not mention this or provide results. I think that's the kind of apples-to-apples comparison that is missing, and that was mentioned by the 2nd reviewer. Ideally the work would include sMBR/MMI results for the CTC model as well as for the generative model. At the very least the authors need to mention and discuss that possibility.  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  "the second last paragraph of Section II.A Keyword-specific ... unrestricted KWS is more general during training and test stage. " Please have this (and the entire paper) rewritten by a native speaker of english. Since the authors are training their AMs discriminatively, i.e. using the search space, the AM is never actually independent of the search space. Though one can guess what they are trying to say, the burden shouldn't be on the reader to figure it out. I just re-read the original passage, and my original question, and I see now that the authors' new version really isn't an improvement, just a rephrasing. I agree with their intuition that the unrestricted KWS model will generalize better, somewhat by definition; I think it is the notion of an AM that is independent of the search space that is confusing at best and just incorrect if taken literally.  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  the derivative weighting in Eq. 17 and Eq. 18: why is this necessary? Why not formulate the loss in Eq. 15 (or Eq. 16) with the weight defined in Eq. 18?  Why weight the _derivatives_ of the KW's differently from non-KW's, as opposed to weighting the _loss_ defined for the KW's? If the loss is weighted, then the derivatives will be weighted. NU sequence training may have been proposed by other authors in previous work using the concept of weighting the derivative, but I am questioning the choice of that approach. I am not saying there isn't a reasonable answer. I am just wondering, why not just weight the loss, to get the same effect, in a more elegant way, than weighting the derivatives?  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  I want to add as an example of readable-but-weird writing in this article: "Take LF-MMI as an example, referred to as non-uniform LF-MMI (NU-LF-MMI)". "LF-MMI" is "LF-MMI", unless you modify it, so unless you modify it, it is not referred to as "NU-LF-MMI". We can easily guess what the authors are trying to say, but this is just weird writing. Instead, it should be something like, "For example, one can make a non-uniform version of LF-MMI, referred to in the following as Non-Uniform LF-MMI (NU-LF-MMI)."  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Are the authors just re-using MED unchanged? If so, that's fine, just state that fact. Or, are the authors improving on MED? Great! Then please state that fact. Whatever the case, state the intent of the MED-related discussion and experiments clearly and early, i.e., immediately at the start of Section "B. Post-processing", i.e., in the 1st paragraph. As of now there are still several paragraphs following which seem to be summarizing the MED procedure from previous work. This seems redundant and just adds to the length of the paper, and to the confusion of the reader who is trying to figure out what the authors' contribution is.  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  It is true sMBR requires more computation, but it does not require a separate 2nd forward-backward pass, it can be done efficiently in one pass using the modified forward-backward algorithm (Dan Povey phd thesis, 2003).  }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  I think the biggest issue with the work is lack of clarity / conciseness of the presentation. Having sMBR/MMI results for their CTC model would substantially improve the technical contribution. Regardless, the work does have a pretty wide set of interesting results. A substantial rewrite would go a long way towards significantly improving the quality of the paper.  }

\vspace{0.1in}
{\bf Reply: }  TODO.



==> reviews_sc3/summary.txt <==
Reviewer 2

Re: (i), this doesn't make sense to me. Word-level CTC can still be used to produce lattices, and the quality of sub-word lattices (re: good competing hypotheses) should also not be affected by CTC vs non-CTC. Can you clarify?

The authors reply: "Besides, our preliminary trial on applying HMM based sequence discriminative training in CTC variant [53], [54] is not successful and shows no improvement: i) Practically, in word level CTC, the LVCSR decoding lattice used in sequence discriminative training is unavailable [53]. In sub-word level CTC, as discussed above, the LVCSR lattice of KWS model does not contain good competing hypotheses for the traditional discriminative training. ii) Essentially, after CTC pre-training, the state prior probability P(L) [54] is combined with the original model to form a CTC variant. The CTC variant models P(O|L), which become a generative sequence model."



Most significantly, the paper still contains numerous examples of non-native phrasing and still needs to be substantially rewritten with help from a native speaker.



==> reviews_sc4/summary.txt <==
Editor

I do think this is converging to an accepted paper. One of the reviewers appears satisfied with the contribution, but the other raises some points that seem more than cosmetic. As is pointed out, the text has some issues in making a coherent point. If this is simply a language issue, I think it would be good to fix that and not confuse a prospective reader. If the issues is more related to the analysis of the work, a clarification is even more warranted. Hence the call for another iteration to address the reviewers point in detail.
 
Reviewer 2

"Several traditional discriminative training methods for the acoustic KWS based system discussed in Section II are not included in the comparison: i) They are not deep learning based system. ii) They are trained by a keyword specific corpus. iii) Theoretical comparison is provided in Section II and the introduction of further model units in the proposed method is inspired by them." re: the last "is inspired by them": can you be more specific?

"Besides, our preliminary trial on applying HMM based sequence discriminative training in CTC variant [46], [47] is not successful and shows no improvement: i) practically, in word level CTC, the LVCSR decoding lattice does not contain real competitors (it only contains keywords and non-keyword units filler) [46]."  I am having hard time making sense of the last sentence. In Word level CTC one can generate word lattices, not necessarily only keywords or filler units. This is an example of a sentence that may make sense to the authors given the context of their work, but creates confusion for the reader. It's not in itself an ungrammatical sentence.

"In sub-word level model, as discussed above, the LVCSR lattice of KWS model does not contain good competing hypotheses for the traditional discriminative training. ii) essentially, after CTC pre-training, the state prior probability P(L) [47] is combined with the original model to form a CTC variant".  Re: "ii) essentially, ...". The formatting is strange -- first, capitalization should not be dropped, it should be something like "(ii) Essentially, ...", but more importantly, presumably this is the 2nd point relating to the (much) earlier " ... is not successful and shows no improvement", correct? But how does "essentially, after CTC pre-training, the state prior probability P(L) [47] is combined with the original model to form a CTC variant" explain " ... is not successful and shows no improvement"?

So it's not just a matter of grammaticality, but of logical coherence to the writing. I would like to review the paper again after a native speaker of english has proofread the work, and hopefully made the writing more coherent. I am not sure that these suggested changes really are "minor revisions", but let's go with that as a sign of encouragement to the authors.


==> reviews_sc4/tmp.txt <==
\item {\em  I do think this is converging to an accepted paper. One of the reviewers appears satisfied with the contribution, but the other raises some points that seem more than cosmetic. As is pointed out, the text has some issues in making a coherent point. If this is simply a language issue, I think it would be good to fix that and not confuse a prospective reader. If the issues is more related to the analysis of the work, a clarification is even more warranted. Hence the call for another iteration to address the reviewers point in detail. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  Reviewer 2 }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  "Several traditional discriminative training methods for the acoustic KWS based system discussed in Section II are not included in the comparison: i) They are not deep learning based system. ii) They are trained by a keyword specific corpus. iii) Theoretical comparison is provided in Section II and the introduction of further model units in the proposed method is inspired by them." re: the last "is inspired by them": can you be more specific? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  "Besides, our preliminary trial on applying HMM based sequence discriminative training in CTC variant [46], [47] is not successful and shows no improvement: i) practically, in word level CTC, the LVCSR decoding lattice does not contain real competitors (it only contains keywords and non-keyword units filler) [46]."  I am having hard time making sense of the last sentence. In Word level CTC one can generate word lattices, not necessarily only keywords or filler units. This is an example of a sentence that may make sense to the authors given the context of their work, but creates confusion for the reader. It's not in itself an ungrammatical sentence. }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  "In sub-word level model, as discussed above, the LVCSR lattice of KWS model does not contain good competing hypotheses for the traditional discriminative training. ii) essentially, after CTC pre-training, the state prior probability P(L) [47] is combined with the original model to form a CTC variant".  Re: "ii) essentially, ...". The formatting is strange -- first, capitalization should not be dropped, it should be something like "(ii) Essentially, ...", but more importantly, presumably this is the 2nd point relating to the (much) earlier " ... is not successful and shows no improvement", correct? But how does "essentially, after CTC pre-training, the state prior probability P(L) [47] is combined with the original model to form a CTC variant" explain " ... is not successful and shows no improvement"? }

\vspace{0.1in}
{\bf Reply: }  TODO.

\item {\em  So it's not just a matter of grammaticality, but of logical coherence to the writing. I would like to review the paper again after a native speaker of english has proofread the work, and hopefully made the writing more coherent. I am not sure that these suggested changes really are "minor revisions", but let's go with that as a sign of encouragement to the authors. }

\vspace{0.1in}
{\bf Reply: }  TODO.


